Redistricting for Proportionality

American democracy is currently heavily reliant on plurality in single-member districts, or PSMD, as a system of election. But public perceptions of fairness are often keyed to partisan proportionality, or the degree of congruence between each party's share of the the vote and its share of representation. PSMD has not tended to secure proportional outcomes historically, partially due to gerrymandering, where line-drawers intentionally extract more advantage for their side. But it is now increasingly clear that even blind PSMD is frequently disproportional, and in unpredictable ways that depend on local political geography. In this paper we consider whether it is feasible to bring PSMD into alignment with a proportionality norm by targeting proportional outcomes in the design and selection of districts. We do this mainly through a close examination of the "Freedom to Vote Test," a redistricting reform proposed in draft legislation in 2021. We find that applying the test with a proportionality target makes for sound policy: it performs well in legal battleground states and has a workable exception to handle edge cases where proportionality is out of reach.

==> csvs_and_etc/TX-short.csv <==
variances,means
0.0007595168091670215,0.09582493076290628
0.0007595168091670215,0.09582493076290628
0.0012216056554715303,0.11434344928142479
0.0014464600936569213,0.11302069795867348
0.0014464600936569213,0.11302069795867348
0.0014464600936569213,0.11302069795867348
0.002019295394778983,0.1077296926676682
0.002378144737730996,0.09847043340840893
0.002378144737730996,0.09847043340840893
0.0036532555923408892,0.09714768208565762
0.004489759579670276,0.10640694134491686
0.0044982630460204615,0.1037614386994142
0.004354590648005545,0.10508419002216554
0.004575600384187552,0.10905244399041952
0.002601271573840563,0.09582493076290628
0.002601271573840563,0.09582493076290628
0.002601271573840563,0.09582493076290628
0.002601271573840563,0.09582493076290628
0.002601271573840563,0.09582493076290628
0.002601271573840563,0.09582493076290628
0.002083207719766127,0.08656567150364701
0.0022555723916306675,0.08921117414914967
0.002501015016365243,0.08788842282639835
0.004219164432424254,0.08392016885814439
0.004219164432424254,0.08392016885814439
0.004219164432424254,0.08392016885814439
0.004219164432424254,0.08392016885814439
0.004219164432424254,0.08392016885814439
0.002838307818413457,0.09450217944015495
0.002838307818413457,0.09450217944015495
0.002845341751279392,0.09185667679465231
0.002845341751279392,0.09185667679465231
0.002845341751279392,0.09185667679465231
0.002845341751279392,0.09185667679465231
0.003934304878830381,0.07466090959888513
0.0037955755128534535,0.0786291635671391
0.0037955755128534535,0.0786291635671391
0.0037955755128534535,0.0786291635671391
0.003630323914047852,0.07995191488989042
0.0037401851227119244,0.08127466621264175
0.003908936063641208,0.07995191488989042
0.003882972197380112,0.08127466621264173
0.0028552224201795523,0.08656567150364702
0.0028552224201795523,0.08656567150364702
0.0028552224201795523,0.08656567150364702
0.004547129709618988,0.09450217944015497
0.004547129709618988,0.09450217944015497
0.004547129709618988,0.09450217944015497
0.004547129709618988,0.09450217944015497
0.004284190374266008,0.0958249307629063
0.004284190374266008,0.0958249307629063
0.003015904908892278,0.08656567150364704
0.004043654686092836,0.08127466621264176
0.004043654686092836,0.08127466621264176
0.004043654686092836,0.08127466621264176
0.004043654686092836,0.08127466621264176
0.004271126791549631,0.08656567150364704
0.004271126791549631,0.08656567150364704
0.004133842629251347,0.11169794663592215
0.004133842629251347,0.11169794663592215
0.004133842629251347,0.11169794663592215
0.0044802923669132865,0.11698895192692745
0.0035772850543324838,0.1196344545724301
0.003455523072435639,0.12095720589518143
0.0036411875759347245,0.1196344545724301
0.0036411875759347245,0.1196344545724301
0.0036411875759347245,0.1196344545724301
0.003818277825548703,0.12095720589518143
0.003818277825548703,0.12095720589518143
0.003818277825548703,0.12095720589518143
0.0038573810374399205,0.09714768208565762
0.0038573810374399205,0.09714768208565762
0.002781712179877522,0.08524292018089571
0.003553735184426638,0.08127466621264175
0.003553735184426638,0.08127466621264175
0.003553735184426638,0.08127466621264175
0.003553735184426638,0.08127466621264175
0.003553735184426638,0.08127466621264175
0.003428295182946705,0.07995191488989042
0.0024880289588381658,0.08524292018089571
0.002652697409595168,0.08392016885814438
0.002652697409595168,0.08392016885814438
0.0028653056186063153,0.08656567150364704
0.0028653056186063153,0.08656567150364704
0.0028653056186063153,0.08656567150364704
0.0028653056186063153,0.08656567150364704
0.0028653056186063153,0.08656567150364704
0.003641210742200486,0.07730641224438778
0.003936660262692494,0.07466090959888513
0.003936660262692494,0.07466090959888513
0.003936660262692494,0.07466090959888513
0.003598457928528213,0.07730641224438776
0.003598457928528213,0.07730641224438776
0.003598457928528213,0.07730641224438776
0.003598457928528213,0.07730641224438776
0.003598457928528213,0.07730641224438776
0.003598457928528213,0.07730641224438776
0.003598457928528213,0.07730641224438776
0.003598457928528213,0.07730641224438776
0.002515063977019456,0.06407889901687452
0.002515063977019456,0.06407889901687452
0.002610089552630632,0.06540165033962586
0.002610089552630632,0.06540165033962586
0.002610089552630632,0.06540165033962586
0.002610089552630632,0.06540165033962586
0.002610089552630632,0.06540165033962586
0.0021954608202917406,0.06407889901687452
0.0021954608202917406,0.06407889901687452
0.0021954608202917406,0.06407889901687452
0.0022159205580612523,0.06540165033962586
0.0022159205580612523,0.06540165033962586
0.001969461827300775,0.0680471529851285
0.001969461827300775,0.0680471529851285
0.002436414360471712,0.06275614769412322
0.002436414360471712,0.06275614769412322
0.002436414360471712,0.06275614769412322
0.002189375710477959,0.06011064504862056
0.002189375710477959,0.06011064504862056
0.002189375710477959,0.06011064504862056
0.002189375710477959,0.06011064504862056
0.0023791500046314597,0.06275614769412322
0.0013211297738034754,0.048205883143858645
0.0013211297738034754,0.048205883143858645
0.0013211297738034754,0.048205883143858645
0.0013211297738034754,0.048205883143858645
0.0013211297738034754,0.048205883143858645
0.001182836013804951,0.045560380498356
0.001182836013804951,0.045560380498356
0.001182836013804951,0.045560380498356
0.001182836013804951,0.045560380498356
0.001182836013804951,0.045560380498356
0.0008978492710654123,0.050851385789361304
0.0008978492710654123,0.050851385789361304
0.0008978492710654123,0.050851385789361304
0.001607358285955031,0.07201540695338246
0.001607358285955031,0.07201540695338246
0.001607358285955031,0.07201540695338246
0.001607358285955031,0.07201540695338246
0.0015081279872416714,0.06407889901687454
0.0013054494872302255,0.06275614769412322
0.0014673157671893622,0.06143339637137189
0.0014673157671893622,0.06143339637137189
0.0014673157671893622,0.06143339637137189
0.0013784606114102202,0.06011064504862056
0.0013784606114102202,0.06011064504862056
0.0013784606114102202,0.06011064504862056
0.0013784606114102202,0.06011064504862056
0.0015469177094238195,0.05878789372586925
0.0015469177094238195,0.05878789372586925
0.0017943726646111342,0.05878789372586925
0.0018175884918880242,0.05746514240311792
0.0017761327013764289,0.056142391080366595
0.0017761327013764289,0.056142391080366595
0.001725637129542073,0.05878789372586925
0.001725637129542073,0.05878789372586925
0.001725637129542073,0.05878789372586925
0.000970636667044606,0.037623872561848085
0.000970636667044606,0.037623872561848085
0.000970636667044606,0.037623872561848085
0.000970636667044606,0.037623872561848085
0.0011891359094342098,0.032332867270842794
0.0011891359094342098,0.032332867270842794
0.001477692956891621,0.03630112123909676
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0016561648093355685,0.03894662388459941
0.0018666193524489473,0.046883131821107336
0.0018666193524489473,0.046883131821107336
0.002091825967614814,0.05481963975761528
0.002091825967614814,0.05481963975761528
0.002091825967614814,0.05481963975761528
0.002091825967614814,0.05481963975761528
0.001997338326139204,0.05217413711211262
0.001997338326139204,0.05217413711211262
0.0019166540863505403,0.053496888434863964
0.0019166540863505403,0.053496888434863964
0.0019166540863505403,0.053496888434863964
0.001790571048929424,0.05217413711211262
0.001790571048929424,0.05217413711211262
0.001790571048929424,0.05217413711211262
0.001790571048929424,0.05217413711211262
0.0018269460729962016,0.053496888434863964
0.0019656859061106804,0.050851385789361304
0.0019656859061106804,0.050851385789361304
0.0019656859061106804,0.050851385789361304
0.00118322219938552,0.03630112123909675
0.00118322219938552,0.03630112123909675
0.00118322219938552,0.03630112123909675
0.00118322219938552,0.03630112123909675
0.00118322219938552,0.03630112123909675
0.00118322219938552,0.03630112123909675
0.00118322219938552,0.03630112123909675
0.0017525581583839012,0.031010115948091464
0.0017525581583839012,0.031010115948091464
0.00118322219938552,0.03630112123909675
0.00109035654800982,0.04159212653010204
0.00109035654800982,0.04159212653010204
0.0012408336634643215,0.044237629175604684
0.0013716909248704784,0.045560380498356014
0.0012897375846304903,0.046883131821107336
0.0012897375846304903,0.046883131821107336
0.0012897375846304903,0.046883131821107336
0.0012897375846304903,0.046883131821107336
0.001162379665348014,0.045560380498356014
0.0009055424719725737,0.04820588314385866
0.0009055424719725737,0.04820588314385866
0.0009055424719725737,0.04820588314385866
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0009909951543362423,0.04688313182110732
0.0008545154073764638,0.07201540695338246
0.0008545154073764638,0.07201540695338246
0.0006653163131351234,0.07598366092163644
0.0008283707521605388,0.07862916356713907
0.0008283707521605388,0.07862916356713907
0.0010033432624808054,0.05349688843486395
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.001140714147574177,0.05217413711211262
0.0008122245552767645,0.058787893725869254
0.0008122245552767645,0.058787893725869254
0.0008122245552767645,0.058787893725869254
0.0008122245552767645,0.058787893725869254
0.0008122245552767645,0.058787893725869254
0.0008122245552767645,0.058787893725869254
0.0007742681068888495,0.057465142403117925
0.0007742681068888495,0.057465142403117925
0.0007742681068888495,0.057465142403117925
0.0007742681068888495,0.057465142403117925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0006228998533007553,0.05878789372586925
0.0004988491463345111,0.046883131821107336
0.0004988491463345111,0.046883131821107336
0.0004988491463345111,0.046883131821107336
0.0004456559159731688,0.045560380498356014
0.0006078674944337927,0.050851385789361304
0.00034541143102150766,0.048205883143858666
0.00034541143102150766,0.048205883143858666
0.0007204520734331048,0.06804715298512848
0.0006729660658043995,0.06540165033962585
0.0010251759948104518,0.057465142403117925
0.0006711314051409389,0.03762387256184808
0.0006711314051409389,0.03762387256184808
0.0007641804197035611,0.036301121239096755
0.0007641804197035611,0.036301121239096755
0.0007641804197035611,0.036301121239096755
0.0007641804197035611,0.036301121239096755
0.0007641804197035611,0.036301121239096755
0.0010896246413420998,0.0389466238845994
0.0010896246413420998,0.0389466238845994
0.0010896246413420998,0.0389466238845994
0.0010896246413420998,0.0389466238845994
0.0008613103386332442,0.0389466238845994
0.0006578097531945822,0.03497836991634543
0.0006578097531945822,0.03497836991634543
0.0006578097531945822,0.03497836991634543
0.0006578097531945822,0.03497836991634543
0.0006082826484904788,0.036301121239096755
0.0006082826484904788,0.036301121239096755
0.0007367014999050864,0.03101011594809146
0.000840972236575761,0.0336556185935941
0.0007099505853072951,0.03762387256184808
0.0007099505853072951,0.03762387256184808
0.0006266759013787053,0.03497836991634543
0.0006266759013787053,0.03497836991634543
0.0007367014999050864,0.03101011594809146
0.0006266759013787053,0.03497836991634543
0.0006266759013787053,0.03497836991634543
0.0006266759013787053,0.03497836991634543
0.0006266759013787053,0.03497836991634543
0.0006551593144450753,0.0336556185935941
0.0006035208431232421,0.03101011594809146
0.0006814029121140408,0.029687364625340135
0.0006814029121140408,0.029687364625340135
0.0006814029121140408,0.029687364625340135
0.0006814029121140408,0.029687364625340135
0.0006814029121140408,0.029687364625340135
0.0006814029121140408,0.029687364625340135
0.000989986960746969,0.045560380498356014
0.000989986960746969,0.045560380498356014
0.000989986960746969,0.045560380498356014
0.000989986960746969,0.045560380498356014
0.000989986960746969,0.045560380498356014
0.0014706099639400418,0.04952863446660999
0.0014706099639400418,0.04952863446660999
0.0014706099639400418,0.04952863446660999
0.0011100741099959834,0.04291487785285336
0.0012340767224177272,0.037623872561848085
0.0012340767224177272,0.037623872561848085
0.0012340767224177272,0.037623872561848085
0.0012340767224177272,0.037623872561848085
0.0012340767224177272,0.037623872561848085
0.0015717177193379094,0.03365561859359412
0.0015717177193379094,0.03365561859359412
0.0015717177193379094,0.03365561859359412
0.0016197544345676687,0.03497836991634544
0.0016197544345676687,0.03497836991634544
0.0016197544345676687,0.03497836991634544
0.0016197544345676687,0.03497836991634544
0.0016197544345676687,0.03497836991634544
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0007821927575315738,0.04820588314385866
0.0015916529766096155,0.06143339637137189
0.0015916529766096155,0.06143339637137189
0.0008872274477102766,0.05349688843486395
0.0008872274477102766,0.05349688843486395
0.0004981531260964623,0.06275614769412322
0.0004981531260964623,0.06275614769412322
0.0004981531260964623,0.06275614769412322
0.0004981531260964623,0.06275614769412322
0.0004981531260964623,0.06275614769412322
0.0004981531260964623,0.06275614769412322
0.0006320300732023824,0.06407889901687452
0.0006320300732023824,0.06407889901687452
0.0006320300732023824,0.06407889901687452
0.0006320300732023824,0.06407889901687452
0.0006320300732023824,0.06407889901687452
0.0005266053480704489,0.06143339637137188
0.0003936249432343513,0.058787893725869234
0.0003936249432343513,0.058787893725869234
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.0003460487942904006,0.056142391080366595
0.00025719339120858567,0.050851385789361304
0.0004992953436278086,0.04159212653010203
0.0004992953436278086,0.04159212653010203
0.0005408398819267985,0.044237629175604684
0.0005408398819267985,0.044237629175604684
0.0005408398819267985,0.044237629175604684
